DSIC: Deep Stereo Image Compression

In this paper we tackle the problem of stereo image compression, and leverage the fact that the two images have overlapping fields of view to further compress the representations. Our approach leverages state-of-the-art single-image compression autoencoders and enhances the compression with novel parametric skip functions to feed fully differentiable, disparity-warped features at all levels to the encoder/decoder of the second image. Moreover, we model the probabilistic dependence between the image codes using a conditional entropy model. Our experiments show an impressive 30 - 50% reduction in the second image bitrate at low bitrates compared to deep single-image compression, and a 10 - 20% reduction at higher bitrates.

==> figures/qual_eval/crops_city_7/metrics.txt <==
======== Balle ========
MSE 1: tensor(0.000345, device='cuda:0')
MSE 2: tensor(0.000384, device='cuda:0')
MSE B: tensor(0.000364, device='cuda:0')
MS-SSIM 1: tensor(0.966857, device='cuda:0')
MS-SSIM 2: tensor(0.964317, device='cuda:0')
MS-SSIM B: tensor(0.965587, device='cuda:0')
PSNR 1: 34.6244354248
PSNR 2: 34.161441803
PSNR B: 34.3929386139
Bitrate 1: tensor(0.077033, device='cuda:0')
Bitrate 2: tensor(0.079174, device='cuda:0')
Bitrate B: tensor(0.078103, device='cuda:0')
======== Stereo ========
MSE 1: tensor(0.000238, device='cuda:0')
MSE 2: tensor(0.000312, device='cuda:0')
MSE B: tensor(0.000275, device='cuda:0')
MS-SSIM 1: tensor(0.977547, device='cuda:0')
MS-SSIM 2: tensor(0.970696, device='cuda:0')
MS-SSIM B: tensor(0.974121, device='cuda:0')
PSNR 1: 36.2345848083
PSNR 2: 35.0533714294
PSNR B: 35.6439781189
Bitrate B: tensor(0.127797, device='cuda:0')
Bpg/Stereo bitrate: (-1, tensor(0.063899, device='cuda:0'))
======== BPG ========
MSE 1: tensor(0.000348, device='cuda:0')
MSE 2: tensor(0.000365, device='cuda:0')
MSE B: tensor(0.000356, device='cuda:0')
MS-SSIM 1: tensor(0.956104, device='cuda:0')
MS-SSIM 2: tensor(0.955231, device='cuda:0')
MS-SSIM B: tensor(0.955668, device='cuda:0')
PSNR 1: 34.5876045227
PSNR 2: 34.3822937012
PSNR-HVS B: 34.4849491119
Bitrate B: 0.0650694444444
JPG/Stereo bitrate: (-1, tensor(0.063899, device='cuda:0'))


======== JPG  ========
MSE 1: tensor(0.000488, device='cuda:0')
MSE 2: tensor(0.000535, device='cuda:0')
MSE B: tensor(0.000512, device='cuda:0')
MS-SSIM 1: tensor(0.936489, device='cuda:0')
MS-SSIM 2: tensor(0.933323, device='cuda:0')
MS-SSIM B: tensor(0.934906, device='cuda:0')
PSNR 1: 33.1120414734
PSNR 2: 32.7161712646
PSNR-HVS B: 32.914106369
Bitrate B: 0.064849537037



==> figures/qual_eval/crops_tor4d_3/metrics.txt <==
======== Balle ========
MSE 1: tensor(0.000482, device='cuda:0')
MSE 2: tensor(0.000501, device='cuda:0')
MSE B: tensor(0.000492, device='cuda:0')
MS-SSIM 1: tensor(0.977346, device='cuda:0')
MS-SSIM 2: tensor(0.975433, device='cuda:0')
MS-SSIM B: tensor(0.976390, device='cuda:0')
PSNR 1: 33.171257019
PSNR 2: 32.997505188
PSNR B: 33.0843811035
Bitrate 1: tensor(0.319768, device='cuda:0')
Bitrate 2: tensor(0.322860, device='cuda:0')
Bitrate B: tensor(0.642628, device='cuda:0')
======== Stereo ========
MSE 1: tensor(0.000425, device='cuda:0')
MSE 2: tensor(0.000474, device='cuda:0')
MSE B: tensor(0.000449, device='cuda:0')
MS-SSIM 1: tensor(0.981618, device='cuda:0')
MS-SSIM 2: tensor(0.978874, device='cuda:0')
MS-SSIM B: tensor(0.980246, device='cuda:0')
PSNR 1: 33.7186355591
PSNR 2: 33.2456588745
PSNR B: 33.4821472168
Bitrate B: tensor(0.521446, device='cuda:0')
Bpg/Stereo bitrate: (-1, tensor(0.260723, device='cuda:0'))
Bpg/Stereo bitrate: (0.18761111111111112, tensor(0.260723, device='cuda:0'))
Bpg/Stereo bitrate: (0.21244444444444444, tensor(0.260723, device='cuda:0'))
Bpg/Stereo bitrate: (0.2405, tensor(0.260723, device='cuda:0'))
======== BPG ========
MSE 1: tensor(0.000597, device='cuda:0')
MSE 2: tensor(0.000611, device='cuda:0')
MSE B: tensor(0.000604, device='cuda:0')
MS-SSIM 1: tensor(0.964244, device='cuda:0')
MS-SSIM 2: tensor(0.963840, device='cuda:0')
MS-SSIM B: tensor(0.964042, device='cuda:0')
PSNR 1: 32.2402687073
PSNR 2: 32.1413497925
PSNR-HVS B: 32.1908092499
Bitrate 1: 0.2776666
Bitrate 2: 0.281
Bitrate B: 0.279
======== JPG  ========
MSE 1: tensor(0.000864, device='cuda:0')
MSE 2: tensor(0.000907, device='cuda:0')
MSE B: tensor(0.000885, device='cuda:0')
MS-SSIM 1: tensor(0.952069, device='cuda:0')
MS-SSIM 2: tensor(0.948368, device='cuda:0')
MS-SSIM B: tensor(0.950218, device='cuda:0')
PSNR 1: 30.6369171143
PSNR 2: 30.4257583618
PSNR-HVS B: 30.531337738
Bitrate 1: 0.2825
Bitrate 2: 0.2827778
Bitrate B: 0.282639

